QUARK: A Framework for Quantum Computing Application Benchmarking

Quantum computing (QC) is anticipated to provide a speedup over classical HPC approaches for specific problems in optimization, simulation, and machine learning. With the advances in quantum computing toward practical applications, the need to analyze and compare different quantum solutions increases. While different low-level benchmarks for QC exist, these benchmarks do not provide sufficient insights into real-world application-level performance. We propose an application-centric benchmark method and the QUantum computing Application benchmaRK (QUARK) framework to foster the investigation and creation of application benchmarks for QC. This paper establishes three significant contributions: (1) it makes a case for application-level benchmarks and provides an in-depth "pen and paper" benchmark formulation of two reference problems: robot path and vehicle option optimization from the industrial domain; (2) it proposes the open-source QUARK framework for designing, implementing, executing, and analyzing benchmarks; (3) it provides multiple reference implementations for these two reference problems based on different known, and where needed, extended, classical and quantum algorithmic approaches and analyzes their performance on different types of infrastructures.

==> README.txt <==
This package provides a class for typesetting publications of the
Association for Computing Machinery.

Your TeX distribution probably includes the latest released version of
this package.  If you decide to install it yourself, please see the
Installation section of the User's Guide.

Please note that the version on Github is a development (or
experimental) version: please download it for testing new features.
The production version is the one on CTAN and ACM sites.


Changes

version 1.08    SIGPLAN reformatting (Matthew Fluet); bug fixes

version 1.09    SIGPLAN: revert caption rules (Matthew Fluet)

version 1.10    Bug fixes

version 1.11    Customization of ACM theorem styles and proof
                environment (Matthew Fluet).

version 1.12    Bug fixes and documentation updates.
                Footnotes rearranged.
                Option natbib is now mostly superfluous: the class
                makes a guess based on the format chosen.

version 1.13    Formatting changes: headers, folios etc.
                Bibliography changes.

version 1.14    Warn about undefined citation styles; move definitions
                of acmauthoryear and acmnumeric citation styles before
                use.

version 1.15    New structured affiliation command.
                New commands for acknowledgements.

version 1.16    Formatting changes for headers and footers.

version 1.17    Formatting changes for margins and lists.  Bug fixes.

version 1.18    Natbib is now the default for all versions.  A unified bib
                file is used for all styles.  Better treatment
                of multiple affiliations.

version 1.19    Include 'Abstract', 'Acknowledgements', and 'References'
                in PDF bookmarks.

version 1.20    Bug fixes, documentation updates

version 1.21    Bibliography changes: added arXiv, some cleanup

version 1.22    Bibliography changes for Aptara backend; should be
                invisible for the users.

version 1.23    Added PACM PL journal option.

version 1.24    Added IMWUT journal option.

version 1.25    Updated PACMPL journal option.

version 1.26    Bug fixes

version 1.27    Bug fixes

version 1.28    Bug fixes: natbib=false now behaves correctly.

version 1.29    Documentation changes.  Head height increased from 12pt to 13pt.
                Removed spurious indent at start of abstract.
                Improved kerning in CCS description list.

version 1.30    Bibtex style now recognizes https:// in doi.
                Added \frenchspacing.
                \department now has an optional hierarchy level.
                Switched to T1 encoding
                Updated IMWUT and PACMPL

version 1.31    Changed default year and month to the current ones
                (thanks to Matteo Riondato)
                Table of contents now works
                Marginalia now work in all formats
                New command \additionalaffiliation
                Documentation changes

version 1.32    New DOI formatting.
                Format siggraph is now obsolete, and sigconf
                is used instead.
                New proceedings title: POMACS.

version 1.33    New option `timestamp' (Michael D. Adams)
                New option `authordraft'
                Documentation updates
                Bug fixes
                We now use Type 1 versions of Libertine fonts even with XeTeX.
                New hook acmart-preload-hook.tex (wizards only!)
                Added new options `obeypunctuation' for \affiliation command
                Added SubmissionID
                Added right line count ruler for two-column formats
                Added workaround for Adobe Acrobat bugs in selection
                Added eid field to the bibliography

version 1.34    Deleted DOI from doi numbers
                Changed bibstrip formatting
                The command \terms is now obsolete
                The rulers in review mode now have continuous numbering

version 1.35    Author-year bib style now uses square brackets.
                Changed defaults for TOG sample
                Price is suppressed for usgov and rightsretained modes.
                Bugs fixed

Version 1.36    Bug fixes
                Moved PACMPL to acmlarge format
                New journal: PACMHCI
                Added the possibility to adjust number of author
                boxes per row in conference formats

Version 1.37    Reduce list indentation (Matthew Fluet)

Version 1.38    Increase default font size for SIGPLAN

Version 1.39    Added \authornotemark commmand

Version 1.40    Bibliography changes
                Added processing of one-compoment ccsdesc nodes
                Bug fixes.
                Made the height a multiple of \baselineskip + \topskip
                Added cleveref
                We no longer print street address in SIGs

Version 1.41    Rearranged bib files
                Added new badges

Version 1.42    Deleted ACM badges
                Bug fixes

Version 1.43    Bug fixes

Version 1.44    Bug fixes.
                Empty DOI and ISBN suppress printing DOI or ISBN lines
                Separated theorem code into acmthm.sty, loaded by default.
                Article number can be set for proceedings.
                New commands: \acmBooktile, \editor.
                Reference citation format updated.

Version 1.45    Workaround for a Libertine bug.  Thanks to LianTze Lim
                from Overleaf

Version 1.46    Bug fixes for bibliography: label width is now calculated
                correctly.
                All PACM now use screen option.  This requires etoolbox.
                Added subtitle to ACM reference format.
                Now acmart is compatible with fontspec.
                \thanks is now obsolete.  The addresses are automatically
                added to the journal version; this can be overriden with
                \authorsaddresses command.
                Deleted the rule at the end of frontmatter for all formats.
                Deleted new line before doi in the reference format.
                Reintegrated theorem code into acmart.dtx (Matthew Fluet)

Version 1.47    New journal: THRI

Version 1.48    Bug fixes
                Review mode now switches on folios
                Code prettying (Michael D. Adams)
                Bibliography changes: @MISC entries no longer have a
                separate date
                Sigch-a sample bibliography renamed
                Bib code cleanup (Zack Weinberg)
                Acmart and version info are added to pdfcreator tag
                \citeyear no longer produces parenthetical year
                Added initial support for Biblatex (Daniel Thomas)
                Added support for IW3C2 conferences

Version 1.49    New jorunal:  DTRAP

Version 1.50    Changes in iw3c2w3 and iw3c2w3g

Version 1.51    Journal footers now use abbreviated journal titles.
                Corrected the bug with acmPrice.
                Do not show price when copyright is set to iw3c2w3 and iw3c2w3g.
                The package now is compatible with polyglossia (Joachim Breitner).
                Slightly reworded copyright statements.

Version 1.52    Another rewording of licenses

Version 1.53    New journals: PACMCGIT, TIOT, TDSCI

Version 1.54    New option: 'nonacm' (Gabriel Scherer)
                Deleted indent for subsubsection (suggested by Ross Moore)
                Suppressed some obscurious warning in BibTeX processing
                Suppressed hyperrerf warnings (Paolo G. Giarrusso)
                New code for sections to help with accessibility patches
                (Ross Moore)
                Submission id, if present, is printed in anon mode
                Bug fixes

Version 1.55    Bug fixes
                Font changes for SIGCHI table captions

Version 1.56    Bug fixes
                Added \flushbottom to two column formats (Philip Quinn)
                The final punctuation for the list of concepts
                is now a period instead of a semicolon (Philip Quinn)
                New command \Description to describe images for visually
                impaired users.

Version 1.57    Change of \baselinestretch now produces an error
                Booktabs is now always loaded
                Added option `balance' to balance last page in two-column mode
                E-mail is no longer split in addresses
                New samples (Stephen Spencer)

Version 1.58    Suppressed spurious warnings.
		New journal:  HEALTH.
		TDSCI is renamed to TDS.

Version 1.59    Now a journal format can be used for conference proceedings
		All samples are now generated from the same .dtx file
		Bug fixes

version 1.60    New option: urlbreakonhyphens (thanks to Peter Kemp)
		Smaller header size for acmsmall

Version 1.61    Bug fixes
                New bibtex types for artifacts

Version 1.62    Documentation update
		New journal: TELO
		Bug fixes

Version 1.63	New journals: TQUANT, FACMP

Version 1.63a   Moved TQUANT to TQC

Version 1.64    Produce error if abstract is entered after maketitle
		(previously abstract was silently dropped)
		Bug fixes for line numbering

Version 1.65   Bug fixes
	       New journal: DGOV
	       DTRAP and HEALTH are now using acmlarge format

Version 1.66   Bug fixes
	       BibTeX change:  location is now a synonym for city (Feras Saad) 
	       ACM reference format is now mandatory for papers over one page.
	       CCS concepts and keywords are now mandatory for
	       papers over two pages.
	       Authors' addresses are mandatory for journal articles.

Version 1.67   Urgent bug fixes:
	       BibTeX style bug fixed (Michael D. Adams)
	       Sigplan special section bugfix

Version 1.68   Bug fixes
               BST now recognizes words `Paper' or 'Article' in
	       eid or articleno

Version 1.69   Bug fixes
	       Compatibility with LaTeX 2020-02-02 release

Version 1.70   Title change for ACM/IMS Transactions on Data Science
               Bug fixes for bibliography


Version 1.71   Bug fixes
               Formats sigchi and sigchi-a are retired
	       Bibliography formatting changes for @inproceedings entries
	       having both series and volume
	       LuaLaTeX now uses the same OTF fonts as XeLaTeX

Version 1.72   Bug fixes.  Better handling of metadata.

Version 1.73   Bug fixes
	       The elements institution, city and country are now obligatory
	       for affiliations

Version 1.74   Bug fixes.  A regression introduced in the font changes
	       is reverted.

Version 1.75.  \country is now obligatory for addresses.
	       Added \AtBeginMaketitle

Version 1.76.  Added many journal abbreviations to the bst.
	       New experimental option: pbalance
	       ORCID linking code

Version 1.77.  Changed the way to typeset multiple affiliations (Christoph Sommer)

Version 1.78.  Documentation update.
	       Magic texcount comments for samples.
	       Title page now is split if there are too many authors
	       Bug fixes.

Version 1.79.  Fixed pages with index
	       (https://github.com/borisveytsman/acmart/issues/440)
	       Updated information for TAP, TCPS, TEAC

Version 1.80.  New journals: DLT, FAC


==> experiments/qaoa/qaoa_solution_validity_by_iterations.csv <==
"","method","iterations","depth","ising_mapping","solution_validity_true","solution_validity_false","percent_valid","method_depth"
"1","classic",1,2,"pyqubo",5,0,1,"classic"
"2","classic",1,2,"pyqubo",5,0,1,"classic"
"3","classic",1,2,"pyqubo",5,0,1,"classic"
"4","classic",1,2,"pyqubo",5,0,1,"classic"
"5","classic",1,2,"pyqubo",5,0,1,"classic"
"6","classic",1,3,"pyqubo",5,0,1,"classic"
"7","classic",1,3,"pyqubo",5,0,1,"classic"
"8","classic",1,3,"pyqubo",5,0,1,"classic"
"9","classic",1,3,"pyqubo",5,0,1,"classic"
"10","classic",1,3,"pyqubo",5,0,1,"classic"
"11","classic",1,5,"pyqubo",5,0,1,"classic"
"12","classic",1,5,"pyqubo",5,0,1,"classic"
"13","classic",1,5,"pyqubo",5,0,1,"classic"
"14","classic",1,5,"pyqubo",5,0,1,"classic"
"15","classic",1,5,"pyqubo",5,0,1,"classic"
"16","classic",1,10,"pyqubo",5,0,1,"classic"
"17","classic",1,10,"pyqubo",5,0,1,"classic"
"18","classic",1,10,"pyqubo",5,0,1,"classic"
"19","classic",1,10,"pyqubo",5,0,1,"classic"
"20","classic",1,10,"pyqubo",5,0,1,"classic"
"21","classic",1,20,"pyqubo",5,0,1,"classic"
"22","classic",1,20,"pyqubo",5,0,1,"classic"
"23","classic",1,20,"pyqubo",5,0,1,"classic"
"24","classic",1,20,"pyqubo",5,0,1,"classic"
"25","classic",1,20,"pyqubo",5,0,1,"classic"
"26","classic",1,50,"pyqubo",5,0,1,"classic"
"27","classic",1,50,"pyqubo",5,0,1,"classic"
"28","classic",1,50,"pyqubo",5,0,1,"classic"
"29","classic",1,50,"pyqubo",5,0,1,"classic"
"30","classic",1,50,"pyqubo",5,0,1,"classic"
"31","classic",10,2,"pyqubo",5,0,1,"classic"
"32","classic",10,2,"pyqubo",5,0,1,"classic"
"33","classic",10,2,"pyqubo",5,0,1,"classic"
"34","classic",10,2,"pyqubo",5,0,1,"classic"
"35","classic",10,2,"pyqubo",5,0,1,"classic"
"36","classic",10,3,"pyqubo",5,0,1,"classic"
"37","classic",10,3,"pyqubo",5,0,1,"classic"
"38","classic",10,3,"pyqubo",5,0,1,"classic"
"39","classic",10,3,"pyqubo",5,0,1,"classic"
"40","classic",10,3,"pyqubo",5,0,1,"classic"
"41","classic",10,5,"pyqubo",5,0,1,"classic"
"42","classic",10,5,"pyqubo",5,0,1,"classic"
"43","classic",10,5,"pyqubo",5,0,1,"classic"
"44","classic",10,5,"pyqubo",5,0,1,"classic"
"45","classic",10,5,"pyqubo",5,0,1,"classic"
"46","classic",10,10,"pyqubo",5,0,1,"classic"
"47","classic",10,10,"pyqubo",5,0,1,"classic"
"48","classic",10,10,"pyqubo",5,0,1,"classic"
"49","classic",10,10,"pyqubo",5,0,1,"classic"
"50","classic",10,10,"pyqubo",5,0,1,"classic"
"51","classic",10,20,"pyqubo",5,0,1,"classic"
"52","classic",10,20,"pyqubo",5,0,1,"classic"
"53","classic",10,20,"pyqubo",5,0,1,"classic"
"54","classic",10,20,"pyqubo",5,0,1,"classic"
"55","classic",10,20,"pyqubo",5,0,1,"classic"
"56","classic",10,50,"pyqubo",5,0,1,"classic"
"57","classic",10,50,"pyqubo",5,0,1,"classic"
"58","classic",10,50,"pyqubo",5,0,1,"classic"
"59","classic",10,50,"pyqubo",5,0,1,"classic"
"60","classic",10,50,"pyqubo",5,0,1,"classic"
"61","classic",50,2,"pyqubo",5,0,1,"classic"
"62","classic",50,2,"pyqubo",5,0,1,"classic"
"63","classic",50,2,"pyqubo",5,0,1,"classic"
"64","classic",50,2,"pyqubo",5,0,1,"classic"
"65","classic",50,2,"pyqubo",5,0,1,"classic"
"66","classic",50,3,"pyqubo",5,0,1,"classic"
"67","classic",50,3,"pyqubo",5,0,1,"classic"
"68","classic",50,3,"pyqubo",5,0,1,"classic"
"69","classic",50,3,"pyqubo",5,0,1,"classic"
"70","classic",50,3,"pyqubo",5,0,1,"classic"
"71","classic",50,5,"pyqubo",5,0,1,"classic"
"72","classic",50,5,"pyqubo",5,0,1,"classic"
"73","classic",50,5,"pyqubo",5,0,1,"classic"
"74","classic",50,5,"pyqubo",5,0,1,"classic"
"75","classic",50,5,"pyqubo",5,0,1,"classic"
"76","classic",50,10,"pyqubo",5,0,1,"classic"
"77","classic",50,10,"pyqubo",5,0,1,"classic"
"78","classic",50,10,"pyqubo",5,0,1,"classic"
"79","classic",50,10,"pyqubo",5,0,1,"classic"
"80","classic",50,10,"pyqubo",5,0,1,"classic"
"81","classic",50,20,"pyqubo",5,0,1,"classic"
"82","classic",50,20,"pyqubo",5,0,1,"classic"
"83","classic",50,20,"pyqubo",5,0,1,"classic"
"84","classic",50,20,"pyqubo",5,0,1,"classic"
"85","classic",50,20,"pyqubo",5,0,1,"classic"
"86","classic",50,50,"pyqubo",5,0,1,"classic"
"87","classic",50,50,"pyqubo",5,0,1,"classic"
"88","classic",50,50,"pyqubo",5,0,1,"classic"
"89","classic",50,50,"pyqubo",5,0,1,"classic"
"90","classic",50,50,"pyqubo",5,0,1,"classic"
"91","classic",100,2,"pyqubo",5,0,1,"classic"
"92","classic",100,2,"pyqubo",5,0,1,"classic"
"93","classic",100,2,"pyqubo",5,0,1,"classic"
"94","classic",100,2,"pyqubo",5,0,1,"classic"
"95","classic",100,2,"pyqubo",5,0,1,"classic"
"96","classic",100,3,"pyqubo",5,0,1,"classic"
"97","classic",100,3,"pyqubo",5,0,1,"classic"
"98","classic",100,3,"pyqubo",5,0,1,"classic"
"99","classic",100,3,"pyqubo",5,0,1,"classic"
"100","classic",100,3,"pyqubo",5,0,1,"classic"
"101","classic",100,5,"pyqubo",5,0,1,"classic"
"102","classic",100,5,"pyqubo",5,0,1,"classic"
"103","classic",100,5,"pyqubo",5,0,1,"classic"
"104","classic",100,5,"pyqubo",5,0,1,"classic"
"105","classic",100,5,"pyqubo",5,0,1,"classic"
"106","classic",100,10,"pyqubo",5,0,1,"classic"
"107","classic",100,10,"pyqubo",5,0,1,"classic"
"108","classic",100,10,"pyqubo",5,0,1,"classic"
"109","classic",100,10,"pyqubo",5,0,1,"classic"
"110","classic",100,10,"pyqubo",5,0,1,"classic"
"111","classic",100,20,"pyqubo",5,0,1,"classic"
"112","classic",100,20,"pyqubo",5,0,1,"classic"
"113","classic",100,20,"pyqubo",5,0,1,"classic"
"114","classic",100,20,"pyqubo",5,0,1,"classic"
"115","classic",100,20,"pyqubo",5,0,1,"classic"
"116","classic",100,50,"pyqubo",5,0,1,"classic"
"117","classic",100,50,"pyqubo",5,0,1,"classic"
"118","classic",100,50,"pyqubo",5,0,1,"classic"
"119","classic",100,50,"pyqubo",5,0,1,"classic"
"120","classic",100,50,"pyqubo",5,0,1,"classic"
"121","classic",200,2,"pyqubo",5,0,1,"classic"
"122","classic",200,2,"pyqubo",5,0,1,"classic"
"123","classic",200,2,"pyqubo",5,0,1,"classic"
"124","classic",200,2,"pyqubo",5,0,1,"classic"
"125","classic",200,2,"pyqubo",5,0,1,"classic"
"126","classic",200,3,"pyqubo",5,0,1,"classic"
"127","classic",200,3,"pyqubo",5,0,1,"classic"
"128","classic",200,3,"pyqubo",5,0,1,"classic"
"129","classic",200,3,"pyqubo",5,0,1,"classic"
"130","classic",200,3,"pyqubo",5,0,1,"classic"
"131","classic",200,5,"pyqubo",5,0,1,"classic"
"132","classic",200,5,"pyqubo",5,0,1,"classic"
"133","classic",200,5,"pyqubo",5,0,1,"classic"
"134","classic",200,5,"pyqubo",5,0,1,"classic"
"135","classic",200,5,"pyqubo",5,0,1,"classic"
"136","classic",200,10,"pyqubo",5,0,1,"classic"
"137","classic",200,10,"pyqubo",5,0,1,"classic"
"138","classic",200,10,"pyqubo",5,0,1,"classic"
"139","classic",200,10,"pyqubo",5,0,1,"classic"
"140","classic",200,10,"pyqubo",5,0,1,"classic"
"141","classic",200,20,"pyqubo",5,0,1,"classic"
"142","classic",200,20,"pyqubo",5,0,1,"classic"
"143","classic",200,20,"pyqubo",5,0,1,"classic"
"144","classic",200,20,"pyqubo",5,0,1,"classic"
"145","classic",200,20,"pyqubo",5,0,1,"classic"
"146","classic",200,50,"pyqubo",5,0,1,"classic"
"147","classic",200,50,"pyqubo",5,0,1,"classic"
"148","classic",200,50,"pyqubo",5,0,1,"classic"
"149","classic",200,50,"pyqubo",5,0,1,"classic"
"150","classic",200,50,"pyqubo",5,0,1,"classic"
"151","classic",400,2,"pyqubo",5,0,1,"classic"
"152","classic",400,2,"pyqubo",5,0,1,"classic"
"153","classic",400,2,"pyqubo",5,0,1,"classic"
"154","classic",400,2,"pyqubo",5,0,1,"classic"
"155","classic",400,2,"pyqubo",5,0,1,"classic"
"156","classic",400,3,"pyqubo",5,0,1,"classic"
"157","classic",400,3,"pyqubo",5,0,1,"classic"
"158","classic",400,3,"pyqubo",5,0,1,"classic"
"159","classic",400,3,"pyqubo",5,0,1,"classic"
"160","classic",400,3,"pyqubo",5,0,1,"classic"
"161","classic",400,5,"pyqubo",5,0,1,"classic"
"162","classic",400,5,"pyqubo",5,0,1,"classic"
"163","classic",400,5,"pyqubo",5,0,1,"classic"
"164","classic",400,5,"pyqubo",5,0,1,"classic"
"165","classic",400,5,"pyqubo",5,0,1,"classic"
"166","classic",400,10,"pyqubo",5,0,1,"classic"
"167","classic",400,10,"pyqubo",5,0,1,"classic"
"168","classic",400,10,"pyqubo",5,0,1,"classic"
"169","classic",400,10,"pyqubo",5,0,1,"classic"
"170","classic",400,10,"pyqubo",5,0,1,"classic"
"171","classic",400,20,"pyqubo",5,0,1,"classic"
"172","classic",400,20,"pyqubo",5,0,1,"classic"
"173","classic",400,20,"pyqubo",5,0,1,"classic"
"174","classic",400,20,"pyqubo",5,0,1,"classic"
"175","classic",400,20,"pyqubo",5,0,1,"classic"
"176","classic",400,50,"pyqubo",5,0,1,"classic"
"177","classic",400,50,"pyqubo",5,0,1,"classic"
"178","classic",400,50,"pyqubo",5,0,1,"classic"
"179","classic",400,50,"pyqubo",5,0,1,"classic"
"180","classic",400,50,"pyqubo",5,0,1,"classic"
"181","vqe",1,2,"pyqubo",0,5,0,"vqe-2"
"182","vqe",1,2,"pyqubo",0,5,0,"vqe-2"
"183","vqe",1,2,"pyqubo",0,5,0,"vqe-2"
"184","vqe",1,2,"pyqubo",0,5,0,"vqe-2"
"185","vqe",1,2,"pyqubo",0,5,0,"vqe-2"
"186","vqe",1,3,"pyqubo",0,5,0,"vqe-3"
"187","vqe",1,3,"pyqubo",0,5,0,"vqe-3"
"188","vqe",1,3,"pyqubo",0,5,0,"vqe-3"
"189","vqe",1,3,"pyqubo",0,5,0,"vqe-3"
"190","vqe",1,3,"pyqubo",0,5,0,"vqe-3"
"191","vqe",1,5,"pyqubo",0,5,0,"vqe-5"
"192","vqe",1,5,"pyqubo",0,5,0,"vqe-5"
"193","vqe",1,5,"pyqubo",0,5,0,"vqe-5"
"194","vqe",1,5,"pyqubo",0,5,0,"vqe-5"
"195","vqe",1,5,"pyqubo",0,5,0,"vqe-5"
"196","vqe",1,10,"pyqubo",0,5,0,"vqe-10"
"197","vqe",1,10,"pyqubo",0,5,0,"vqe-10"
"198","vqe",1,10,"pyqubo",0,5,0,"vqe-10"
"199","vqe",1,10,"pyqubo",0,5,0,"vqe-10"
"200","vqe",1,10,"pyqubo",0,5,0,"vqe-10"
"201","vqe",10,2,"pyqubo",1,4,0.2,"vqe-2"
"202","vqe",10,2,"pyqubo",1,4,0.2,"vqe-2"
"203","vqe",10,2,"pyqubo",1,4,0.2,"vqe-2"
"204","vqe",10,2,"pyqubo",1,4,0.2,"vqe-2"
"205","vqe",10,2,"pyqubo",1,4,0.2,"vqe-2"
"206","vqe",10,3,"pyqubo",0,5,0,"vqe-3"
"207","vqe",10,3,"pyqubo",0,5,0,"vqe-3"
"208","vqe",10,3,"pyqubo",0,5,0,"vqe-3"
"209","vqe",10,3,"pyqubo",0,5,0,"vqe-3"
"210","vqe",10,3,"pyqubo",0,5,0,"vqe-3"
"211","vqe",10,5,"pyqubo",0,5,0,"vqe-5"
"212","vqe",10,5,"pyqubo",0,5,0,"vqe-5"
"213","vqe",10,5,"pyqubo",0,5,0,"vqe-5"
"214","vqe",10,5,"pyqubo",0,5,0,"vqe-5"
"215","vqe",10,5,"pyqubo",0,5,0,"vqe-5"
"216","vqe",10,10,"pyqubo",0,5,0,"vqe-10"
"217","vqe",10,10,"pyqubo",0,5,0,"vqe-10"
"218","vqe",10,10,"pyqubo",0,5,0,"vqe-10"
"219","vqe",10,10,"pyqubo",0,5,0,"vqe-10"
"220","vqe",10,10,"pyqubo",0,5,0,"vqe-10"
"221","vqe",50,2,"pyqubo",1,4,0.2,"vqe-2"
"222","vqe",50,2,"pyqubo",1,4,0.2,"vqe-2"
"223","vqe",50,2,"pyqubo",1,4,0.2,"vqe-2"
"224","vqe",50,2,"pyqubo",1,4,0.2,"vqe-2"
"225","vqe",50,2,"pyqubo",1,4,0.2,"vqe-2"
"226","vqe",50,3,"pyqubo",1,4,0.2,"vqe-3"
"227","vqe",50,3,"pyqubo",1,4,0.2,"vqe-3"
"228","vqe",50,3,"pyqubo",1,4,0.2,"vqe-3"
"229","vqe",50,3,"pyqubo",1,4,0.2,"vqe-3"
"230","vqe",50,3,"pyqubo",1,4,0.2,"vqe-3"
"231","vqe",50,5,"pyqubo",0,5,0,"vqe-5"
"232","vqe",50,5,"pyqubo",0,5,0,"vqe-5"
"233","vqe",50,5,"pyqubo",0,5,0,"vqe-5"
"234","vqe",50,5,"pyqubo",0,5,0,"vqe-5"
"235","vqe",50,5,"pyqubo",0,5,0,"vqe-5"
"236","vqe",50,10,"pyqubo",0,5,0,"vqe-10"
"237","vqe",50,10,"pyqubo",0,5,0,"vqe-10"
"238","vqe",50,10,"pyqubo",0,5,0,"vqe-10"
"239","vqe",50,10,"pyqubo",0,5,0,"vqe-10"
"240","vqe",50,10,"pyqubo",0,5,0,"vqe-10"
"241","vqe",100,2,"pyqubo",4,1,0.8,"vqe-2"
"242","vqe",100,2,"pyqubo",4,1,0.8,"vqe-2"
"243","vqe",100,2,"pyqubo",4,1,0.8,"vqe-2"
"244","vqe",100,2,"pyqubo",4,1,0.8,"vqe-2"
"245","vqe",100,2,"pyqubo",4,1,0.8,"vqe-2"
"246","vqe",100,3,"pyqubo",4,1,0.8,"vqe-3"
"247","vqe",100,3,"pyqubo",4,1,0.8,"vqe-3"
"248","vqe",100,3,"pyqubo",4,1,0.8,"vqe-3"
"249","vqe",100,3,"pyqubo",4,1,0.8,"vqe-3"
"250","vqe",100,3,"pyqubo",4,1,0.8,"vqe-3"
"251","vqe",100,5,"pyqubo",1,4,0.2,"vqe-5"
"252","vqe",100,5,"pyqubo",1,4,0.2,"vqe-5"
"253","vqe",100,5,"pyqubo",1,4,0.2,"vqe-5"
"254","vqe",100,5,"pyqubo",1,4,0.2,"vqe-5"
"255","vqe",100,5,"pyqubo",1,4,0.2,"vqe-5"
"256","vqe",100,10,"pyqubo",1,4,0.2,"vqe-10"
"257","vqe",100,10,"pyqubo",1,4,0.2,"vqe-10"
"258","vqe",100,10,"pyqubo",1,4,0.2,"vqe-10"
"259","vqe",100,10,"pyqubo",1,4,0.2,"vqe-10"
"260","vqe",100,10,"pyqubo",1,4,0.2,"vqe-10"
"261","vqe",200,2,"pyqubo",4,1,0.8,"vqe-2"
"262","vqe",200,2,"pyqubo",4,1,0.8,"vqe-2"
"263","vqe",200,2,"pyqubo",4,1,0.8,"vqe-2"
"264","vqe",200,2,"pyqubo",4,1,0.8,"vqe-2"
"265","vqe",200,2,"pyqubo",4,1,0.8,"vqe-2"
"266","vqe",200,3,"pyqubo",4,1,0.8,"vqe-3"
"267","vqe",200,3,"pyqubo",4,1,0.8,"vqe-3"
"268","vqe",200,3,"pyqubo",4,1,0.8,"vqe-3"
"269","vqe",200,3,"pyqubo",4,1,0.8,"vqe-3"
"270","vqe",200,3,"pyqubo",4,1,0.8,"vqe-3"
"271","vqe",200,5,"pyqubo",5,0,1,"vqe-5"
"272","vqe",200,5,"pyqubo",5,0,1,"vqe-5"
"273","vqe",200,5,"pyqubo",5,0,1,"vqe-5"
"274","vqe",200,5,"pyqubo",5,0,1,"vqe-5"
"275","vqe",200,5,"pyqubo",5,0,1,"vqe-5"
"276","vqe",200,10,"pyqubo",3,2,0.6,"vqe-10"
"277","vqe",200,10,"pyqubo",3,2,0.6,"vqe-10"
"278","vqe",200,10,"pyqubo",3,2,0.6,"vqe-10"
"279","vqe",200,10,"pyqubo",3,2,0.6,"vqe-10"
"280","vqe",200,10,"pyqubo",3,2,0.6,"vqe-10"
"281","vqe",400,2,"pyqubo",5,0,1,"vqe-2"
"282","vqe",400,2,"pyqubo",5,0,1,"vqe-2"
"283","vqe",400,2,"pyqubo",5,0,1,"vqe-2"
"284","vqe",400,2,"pyqubo",5,0,1,"vqe-2"
"285","vqe",400,2,"pyqubo",5,0,1,"vqe-2"
"286","vqe",400,3,"pyqubo",5,0,1,"vqe-3"
"287","vqe",400,3,"pyqubo",5,0,1,"vqe-3"
"288","vqe",400,3,"pyqubo",5,0,1,"vqe-3"
"289","vqe",400,3,"pyqubo",5,0,1,"vqe-3"
"290","vqe",400,3,"pyqubo",5,0,1,"vqe-3"
"291","vqe",400,5,"pyqubo",5,0,1,"vqe-5"
"292","vqe",400,5,"pyqubo",5,0,1,"vqe-5"
"293","vqe",400,5,"pyqubo",5,0,1,"vqe-5"
"294","vqe",400,5,"pyqubo",5,0,1,"vqe-5"
"295","vqe",400,5,"pyqubo",5,0,1,"vqe-5"
"296","vqe",400,10,"pyqubo",4,1,0.8,"vqe-10"
"297","vqe",400,10,"pyqubo",4,1,0.8,"vqe-10"
"298","vqe",400,10,"pyqubo",4,1,0.8,"vqe-10"
"299","vqe",400,10,"pyqubo",4,1,0.8,"vqe-10"
"300","vqe",400,10,"pyqubo",4,1,0.8,"vqe-10"


==> experiments/qaoa/vqe_performance.csv <==
"","cities","method","iterations","depth","device","n","mean_time_to_solution","mean_time_to_solution_minutes","sd_time_to_solution","sd_time_to_solution_minutes","method_depth"
"1",3,"classic",1,2,"qasm_simulator",5,43.905,0.00073175,0.402289696611783,6.70482827686301e-06,"classic"
"2",3,"classic",1,3,"qasm_simulator",5,43.7612,0.000729353333333333,0.580267352174838,9.67112253624733e-06,"classic"
"3",3,"classic",1,5,"qasm_simulator",5,42.7386,0.00071231,0.520864953706813,8.68108256178025e-06,"classic"
"4",3,"classic",1,10,"qasm_simulator",5,43.1384,0.000718973333333333,0.0753213117251681,1.25535519541943e-06,"classic"
"5",3,"classic",1,20,"qasm_simulator",5,43.0286,0.000717143333333333,0.377936899495139,6.29894832491897e-06,"classic"
"6",3,"classic",1,50,"qasm_simulator",5,42.6178,0.000710296666666667,0.206309718627117,3.43849531045194e-06,"classic"
"7",3,"classic",10,2,"qasm_simulator",5,42.7732,0.000712886666666667,0.23400683750694,3.900113958449e-06,"classic"
"8",3,"classic",10,3,"qasm_simulator",5,42.589,0.000709816666666667,0.590310511510678,9.838508525178e-06,"classic"
"9",3,"classic",10,5,"qasm_simulator",5,42.584,0.000709733333333333,0.221625810771218,3.69376351285369e-06,"classic"
"10",3,"classic",10,10,"qasm_simulator",5,42.6512,0.000710853333333333,0.185498517514292,3.09164195857156e-06,"classic"
"11",3,"classic",10,20,"qasm_simulator",5,42.7278,0.00071213,0.284712486554418,4.74520810924032e-06,"classic"
"12",3,"classic",10,50,"qasm_simulator",5,43.3762,0.000722936666666667,0.197559358168626,3.29265596947709e-06,"classic"
"13",3,"classic",50,2,"qasm_simulator",5,42.6834,0.00071139,0.180844684743565,3.01407807905942e-06,"classic"
"14",3,"classic",50,3,"qasm_simulator",5,42.8092,0.000713486666666667,0.162642860279816,2.71071433799689e-06,"classic"
"15",3,"classic",50,5,"qasm_simulator",5,42.5814,0.00070969,0.0854066742122631,1.42344457020434e-06,"classic"
"16",3,"classic",50,10,"qasm_simulator",5,42.5982,0.00070997,0.261146893529294,4.35244822548825e-06,"classic"
"17",3,"classic",50,20,"qasm_simulator",5,42.5518,0.000709196666666667,0.186410031918887,3.10683386531476e-06,"classic"
"18",3,"classic",50,50,"qasm_simulator",5,42.5122,0.000708536666666667,0.235643162429976,3.92738604049961e-06,"classic"
"19",3,"classic",100,2,"qasm_simulator",5,42.7914,0.00071319,0.345829871468618,5.76383119114359e-06,"classic"
"20",3,"classic",100,3,"qasm_simulator",5,43.037,0.000717283333333333,0.106843343264802,1.78072238774665e-06,"classic"
"21",3,"classic",100,5,"qasm_simulator",5,43.2298,0.000720496666666667,0.0838254138075072,1.39709023012517e-06,"classic"
"22",3,"classic",100,10,"qasm_simulator",5,43.2518,0.000720863333333333,0.163179962005142,2.71966603341906e-06,"classic"
"23",3,"classic",100,20,"qasm_simulator",5,43.1184,0.00071864,0.0618772979371289,1.03128829895215e-06,"classic"
"24",3,"classic",100,50,"qasm_simulator",5,43.1702,0.000719503333333333,0.149920645676303,2.49867742793834e-06,"classic"
"25",3,"classic",200,2,"qasm_simulator",5,43.2918,0.00072153,0.173283582603777,2.88805971006292e-06,"classic"
"26",3,"classic",200,3,"qasm_simulator",5,43.1016,0.00071836,0.191297673796624,3.18829456327706e-06,"classic"
"27",3,"classic",200,5,"qasm_simulator",5,43.3332,0.00072222,0.0387259602850588,6.45432671417654e-07,"classic"
"28",3,"classic",200,10,"qasm_simulator",5,43.3162,0.000721936666666667,0.124814662600193,2.08024437666988e-06,"classic"
"29",3,"classic",200,20,"qasm_simulator",5,43.282,0.000721366666666667,0.0885014124181068,1.47502354030176e-06,"classic"
"30",3,"classic",200,50,"qasm_simulator",5,43.3448,0.000722413333333333,0.0640093743134565,1.06682290522429e-06,"classic"
"31",3,"classic",400,2,"qasm_simulator",5,43.5124,0.000725206666666667,0.0995705779836603,1.65950963306106e-06,"classic"
"32",3,"classic",400,3,"qasm_simulator",5,42.839,0.000713983333333333,0.167257286836779,2.78762144727967e-06,"classic"
"33",3,"classic",400,5,"qasm_simulator",5,43.2526,0.000720876666666667,0.163701863153722,2.72836438589538e-06,"classic"
"34",3,"classic",400,10,"qasm_simulator",5,43.1984,0.000719973333333333,0.159315096585352,2.65525160975586e-06,"classic"
"35",3,"classic",400,20,"qasm_simulator",5,43.387,0.000723116666666667,0.0907110798083675,1.51185133013944e-06,"classic"
"36",3,"classic",400,50,"qasm_simulator",5,43.3358,0.000722263333333333,0.0424051883618024,7.06753139363416e-07,"classic"
"37",3,"vqe",1,2,"qasm_simulator",5,11049.9536,0.184165893333333,2051.81288625481,0.0341968814375802,"vqe-2"
"38",3,"vqe",1,3,"qasm_simulator",5,13759.5232,0.229325386666667,1536.18256929855,0.0256030428216425,"vqe-3"
"39",3,"vqe",1,5,"qasm_simulator",5,15190.342,0.253172366666667,476.117706459233,0.00793529510765387,"vqe-5"
"40",3,"vqe",1,10,"qasm_simulator",5,17507.9706,0.29179951,141.706356151726,0.00236177260252878,"vqe-10"
"41",3,"vqe",1,20,"qasm_simulator",5,19278.7676,0.321312793333333,336.452180823368,0.00560753634705614,"vqe-20"
"42",3,"vqe",1,50,"qasm_simulator",5,25481.121,0.42468535,855.447452120234,0.0142574575353372,"vqe-50"
"43",3,"vqe",10,2,"qasm_simulator",5,15893.6814,0.26489469,1179.61630031392,0.0196602716718987,"vqe-2"
"44",3,"vqe",10,3,"qasm_simulator",5,17289.9322,0.288165536666667,2225.93205831887,0.0370988676386479,"vqe-3"
"45",3,"vqe",10,5,"qasm_simulator",5,20727.6138,0.34546023,623.101609848025,0.0103850268308004,"vqe-5"
"46",3,"vqe",10,10,"qasm_simulator",5,23266.547,0.387775783333333,272.809917742188,0.00454683196236979,"vqe-10"
"47",3,"vqe",10,20,"qasm_simulator",5,26174.1622,0.436236036666667,164.690870737269,0.00274484784562114,"vqe-20"
"48",3,"vqe",10,50,"qasm_simulator",5,33440.0188,0.557333646666667,505.581845811041,0.00842636409685069,"vqe-50"
"49",3,"vqe",50,2,"qasm_simulator",5,23979.3656,0.399656093333333,2680.33058268776,0.0446721763781293,"vqe-2"
"50",3,"vqe",50,3,"qasm_simulator",5,32253.5184,0.53755864,1815.74463847434,0.0302624106412389,"vqe-3"
"51",3,"vqe",50,5,"qasm_simulator",5,40864.5414,0.68107569,1831.6649412755,0.0305277490212584,"vqe-5"
"52",3,"vqe",50,10,"qasm_simulator",5,48663.8606,0.811064343333333,261.157961599489,0.00435263269332485,"vqe-10"
"53",3,"vqe",50,20,"qasm_simulator",5,54227.198,0.903786633333333,416.548232978488,0.00694247054964147,"vqe-20"
"54",3,"vqe",50,50,"qasm_simulator",5,70588.483,1.17647471666667,917.282309871666,0.0152880384978611,"vqe-50"
"55",3,"vqe",100,2,"qasm_simulator",5,30943.4736,0.51572456,7414.0629743807,0.123567716239678,"vqe-2"
"56",3,"vqe",100,3,"qasm_simulator",5,46980.5508,0.78300918,4619.50349637466,0.0769917249395776,"vqe-3"
"57",3,"vqe",100,5,"qasm_simulator",5,59773.37,0.996222833333333,4085.86184539523,0.0680976974232538,"vqe-5"
"58",3,"vqe",100,10,"qasm_simulator",5,80101.8436,1.33503072666667,566.673699049371,0.00944456165082282,"vqe-10"
"59",3,"vqe",100,20,"qasm_simulator",5,86941.403,1.44902338333333,299.11254781687,0.00498520913028116,"vqe-20"
"60",3,"vqe",100,50,"qasm_simulator",5,104782.3398,1.74637233,199.911996925399,0.00333186661542332,"vqe-50"
"61",3,"vqe",200,2,"qasm_simulator",5,42000.1846,0.700003076666667,6348.10166029741,0.10580169433829,"vqe-2"
"62",3,"vqe",200,3,"qasm_simulator",5,59619.867,0.99366445,5704.86200042819,0.0950810333404698,"vqe-3"
"63",3,"vqe",200,5,"qasm_simulator",5,92770.4556,1.54617426,12926.3350038882,0.215438916731469,"vqe-5"
"64",3,"vqe",200,10,"qasm_simulator",5,143431.821,2.39053035,509.812367756022,0.00849687279593365,"vqe-10"
"65",3,"vqe",200,20,"qasm_simulator",5,155613.927,2.59356545,187.318607704901,0.00312197679508163,"vqe-20"
"66",3,"vqe",200,50,"qasm_simulator",5,187062.2868,3.11770478,287.95119220399,0.00479918653673312,"vqe-50"
"67",3,"vqe",400,2,"qasm_simulator",5,50870.8376,0.847847293333333,6121.83625275111,0.102030604212519,"vqe-2"
"68",3,"vqe",400,3,"qasm_simulator",5,88478.6034,1.47464339,16784.356236736,0.279739270612267,"vqe-3"
"69",3,"vqe",400,5,"qasm_simulator",5,133587.9354,2.22646559,31255.9725847386,0.520932876412309,"vqe-5"
"70",3,"vqe",400,10,"qasm_simulator",5,238603.5604,3.97672600666667,17030.1701127043,0.283836168545071,"vqe-10"
"71",3,"vqe",400,20,"qasm_simulator",5,291063.7958,4.85106326333333,459.760101483046,0.00766266835805081,"vqe-20"
"72",3,"vqe",400,50,"qasm_simulator",5,351839.8508,5.86399751333333,368.734214332237,0.00614557023887032,"vqe-50"


==> hpdc22_reviews.txt <==
Dear Andre,

We regret to inform you that your submission #108 QUARK: A Framework for
Quantum Computing Application Benchmarking was not accepted to appear at
HPDC'22. This year, HPDC received one of the highest submissions in
recent years (108 submissions) and the selection was very competitive
due to the volume and quality of submissions (acceptance rate 19%). As a
result, we could not accept many high-quality papers, including your
submission, to be presented at HPDC’22. While this news is not exciting,
we want to assure you that the PC determined the final outcome for each
paper after careful and detailed deliberation. Review and
decision-making process is prone to multiple sources of errors and bias.
We attempted to reduce them as much as possible and introduced new
changes to promote positivity and improve review quality.

In that spirit, we made significant changes to the review form to
promote positive reviewing, greater accountability, and higher quality
feedback. In particular, we carefully considered metrics related to
changes required in terms of textual edits or experimental methodology
toward determining the final decision, instead of simply relying on the
overall merit score.

We introduced multiple new, author-invisible fields in the review form
to improve the overall decision-making process. Our review form
explicitly asked the PC members to combine their expertise level and
time spent on reviewing to determine their overall confidence level in
the provided review. Also, the PC members were asked to self-certify the
quality of their reviews. We had specifically allocated additional time
in the review process to improve the overall quality of the review, when
the confidence level of reviews was low for certain papers or if some PC
members could not self-certify that the quality of the reviews they
turned in were not the same as they would like to receive for their own
co-authored papers due to circumstances beyond their control. All papers
with mixed reviews received additional care and discussion to ensure
that the final decision is taken thoughtfully and reflective of all the
concerns raised by different reviewers.

We wanted to communicate the final decision as soon as we could so that
you can take appropriate follow-up action. But, please know that we are
still adding additional comments and feedback to individual reviews, and
expect the process to be complete by next week. Please stay tuned. Also,
please consider submitting your work to various other opportunities at
HPDC to share your research results (e.g., posters, workshops).

We hope you will join us at HPDC'22!


Review #108A
===========================================================================

Overall merit
-------------
1. I have strong reasons to oppose acceptance and will argue for rejection.

Reviewer expertise
------------------
2. Some familiarity

Writing quality
---------------
3. The writing quality was acceptable, and I could understand almost all
   key contributions of the paper.

Reasons to accept
-----------------
-The paper is easy to follow
-The paper presents two applications and compares the performance and solution quality between a quantum system (D-Wave) and non-quantum algorithms.

Areas of Improvement
--------------------
-The experimental setting is not described in detail. In particular, the non-quantum system is not sufficiently described.

Raised concerns require new experiments or significant methodological
changes.

---------------------------------------------------------------------------
3. No

Raised concerns can be addressed via textual edits.
---------------------------------------------------
1. No

Detailed feedback for authors
-----------------------------
The paper presents QUARCK, a framework to simplify the end-to-end process of designing, implementing, conducting, and communicating application benchmarks for quantum computing.
The paper presents two applications a “paper and pencil” benchmarks for quantum computing. The paper starts with long introduction and related work sections describing the state of the art for quantum computing benchmarking. The paper continues by the introduction and description of two applications: 1) robot action optimization for PVC sealing. This problem is related but different to the traveling salesperson problem, 2) Vehicle options optimization problem. This problem belongs to the family of satisfiability (SAT) problems. Both problems are rigorously mathematically modeled. It then presents the QUARCK framework made of five modules: 1) the benchmark manager responsible for orchestrating the overall execution of the benchmark, 2) the Application defines the workload, including a dataset of increasing complexity, a validation, and an evaluation function, 3)  the Mapping that translates the application’s data and problem specification into a mathematical formulation suitable for a solver,  4) the Solver that is supposed to find feasible and high-quality solutions of the formulated problem 5) and Device abstracts away details of the physical device, such as submitting a task to the quantum system. The following section introduces the metrics considered in QUARCK: time-to-solution ������, validity ��, and quality �� of a solution. The following section compares the performance of the two applications ported on a quantum computer (D-Wave quantum annealers) and on classic computer (note that the classic computer is not clearly described. Non-quantum operations are performed on a DGX system but the exact and complete setting including hardware, OS, compilers, etc. needs to be clarified).


The main concern about the paper is that it is out-of-scope for HPDC. QC is not out-of-scope of the conference. However, the paper is out-of-scope because there is no consideration of parallel or distributed computing. Only a reference to GPU (A100, DGX) is made but it is used only for evaluation. There is no proposed new principles or techniques for parallel or distributed computing. We recommend submitting the paper to a quantum computing venue.


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #108B
===========================================================================

Overall merit
-------------
1. I have strong reasons to oppose acceptance and will argue for rejection.

Reviewer expertise
------------------
2. Some familiarity

Writing quality
---------------
2. I was able to understand most of the paper, but I had difficulty
   understanding a few parts. Overall, writing/presentation quality was not
   a major hindrance toward judging the key contributions of the paper.

Reasons to accept
-----------------
1. The paper is readable and presents a detailed and comprehensive previous work on benchmarking and quantum NISQ studies.
2. The QUARK benchmark framework is well-designed and can support different backends

Areas of Improvement
--------------------
1. The work can be extended to feature more applications or benchmarks
2. The experimental results could also include other quantum computers than D-Wave
3. The experiment evaluation should include a breakdown between the time executed on the quantum computer and a classical one.

Raised concerns require new experiments or significant methodological
changes.

---------------------------------------------------------------------------
1. Yes

Raised concerns can be addressed via textual edits.
---------------------------------------------------
1. No

Detailed feedback for authors
-----------------------------
The paper presents QUARK, a framework for benchmarking Quantum applications using different backend for quantum computers and simulators. The article focuses on solving optimization problems that are amenable to NISQ, particularly mapping optimization problems to QUBO formulation and using D-Wave quantum annealer to determine time-to-solution and the percentage of valid solutions. The benchmarking is carried out for the TSP, robot path planning, and vehicle options problems.

Overall, the paper is readable and presents a detailed and comprehensive previous work on benchmarking and quantum NISQ studies. I find the QUARK Benchmark the most interesting part of the paper, and it would be helpful to add an example of how to set up the benchmarking in practice, presenting some snippet code.

The work has some significant limitations.

First, it is limited to two applications from the industrial context and one benchmark, the TSP. Here, the authors could expand the set of applications to make it more general (attractive to the large application community) and include quantum chemistry and machine learning applications.

Second, QUARK seems to be designed with D-Wave systems in mind for the QUBO mapping and experimental results. Here, the authors either focus the paper on benchmarking D-Wave machines or provide experimental results on other quantum machines using VQE.

Third, the methodology section has some unclear parts to me. It is unclear how the time-to-solution is measured when using VQE and simulator. Does the simulator also have a performance model to predict the time to solution on the quantum computer? Or is this just the measure of running VQE on a classical computer? In addition, the paper does not present a breakdown between computation done on the quantum computer and CPU/GPU. This aspect is fundamental to evaluating the potential of quantum approaches, and it should be reported and discussed.

For all these reasons, in my opinion, the paper is not ready for acceptance at HPDC.


* * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * * *


Review #108C
===========================================================================

Overall merit
-------------
2. I do not have strong reasons to oppose acceptance, but have some
   concerns that cannot be easily addressed and require new experiments.

Reviewer expertise
------------------
1. No familiarity

Writing quality
---------------
2. I was able to understand most of the paper, but I had difficulty
   understanding a few parts. Overall, writing/presentation quality was not
   a major hindrance toward judging the key contributions of the paper.

Reasons to accept
-----------------
+ Application-level benchmarking is important for emerging quantum computing systems.

+ The paper provides a good overview of existing benchmarking efforts for quantum systems.

+ I appreciated the effort to formulate and demonstrate two problems relevant to the industry.

Areas of Improvement
--------------------
- Novelty of this benchmarking framework over classical benchmarking frameworks is unclear.

- Novelty over existing application-level quantum system benchmarks is also unclear

- It was unclear why the use cases of robot path planning and vehicle options are suitable for quantum computing. A better choice of use cases such as circuit design would have been more convincing.

Raised concerns require new experiments or significant methodological
changes.

---------------------------------------------------------------------------
3. No

Raised concerns can be addressed via textual edits.
---------------------------------------------------
2. Yes

Detailed feedback for authors
-----------------------------
The paper is about improving the benchmarking mechanisms for quantum computing applications. The paper presents a benchmarking framework called QUARK that measures application-level metrics, instead of low-level metrics as in many (but not all) prior benchmarking systems for quantum computing.

The benchmarking framework is developed as a python-based open source tool and includes various existing quantum system simulators such as Bracket, QULACs, and Qiskit.

On one hand, benchmarking for quantum computing applications is an important emerging area for HPC systems and more work is needed in this field. At the same time, the paper could be improved in several ways.

The paper could present better differentiation of how this benchmarking framework (application, mapping, solver device) for quantum systems differs from standard benchmarking frameworks, other than the use of existing quantum device simulators. What is difficult about quantum system benchmarking that is not so for classical systems? Since existing quantum device simulators are used, the rest of the framework seemed quite generic to be.

I appreciated the detailed overview of various existing quantum computing benchmarking frameworks. However, given that there are many existing application-level benchmarks as mentioned in the paper, it was unclear how this benchmark is fundamentally different from existing approaches. I found the contrast against existing approaches such as [42] (which compares 11 different algorithms) to be somewhat vague. For instance, it was unclear what it meant to lack an "end-to-end" perspective.

It was also unclear as to why robot path planing and vehicle options are suitable applications for quantum computing. Classical computing system can presumably already solve this problems satisfactorily. Since the focus of the paper on the benchmarking framework, one would expect a choice of more suitable applications use cases, such as circuit design or molecular simulations, which others have apparently used.


